Analysis of quantum neural network performance via edge cases

We evaluate the particular performance of different quantum machine learning networks on a graph classification task. Quantum circuits with varying internal symmetry that completely, partially and not at all confer to the symmetry of the graph show different performance on the data set. The convergence results are inspected using a number of special graphs with particular structure. These are unlikely to occur in the training data and cover specific cases that refute the assumption that the quantum neural network learns simpler surrogate models based on the number of edges in the graph.

==> data/connected-probability.csv <==
p,connected
0.0,0.0
0.010101010101010102,0.0
0.020202020202020204,0.0
0.030303030303030304,0.0
0.04040404040404041,0.0
0.050505050505050504,0.0
0.06060606060606061,0.0
0.0707070707070707,0.001
0.08080808080808081,0.001
0.09090909090909091,0.005
0.10101010101010101,0.011
0.1111111111111111,0.011
0.12121212121212122,0.016
0.13131313131313133,0.019
0.1414141414141414,0.04
0.15151515151515152,0.037
0.16161616161616163,0.049
0.1717171717171717,0.07
0.18181818181818182,0.098
0.1919191919191919,0.123
0.20202020202020202,0.174
0.21212121212121213,0.165
0.2222222222222222,0.196
0.23232323232323232,0.228
0.24242424242424243,0.259
0.25252525252525254,0.323
0.26262626262626265,0.367
0.2727272727272727,0.388
0.2828282828282828,0.391
0.29292929292929293,0.438
0.30303030303030304,0.469
0.31313131313131315,0.527
0.32323232323232326,0.583
0.3333333333333333,0.588
0.3434343434343434,0.662
0.35353535353535354,0.686
0.36363636363636365,0.688
0.37373737373737376,0.72
0.3838383838383838,0.717
0.3939393939393939,0.772
0.40404040404040403,0.789
0.41414141414141414,0.816
0.42424242424242425,0.824
0.43434343434343436,0.834
0.4444444444444444,0.881
0.45454545454545453,0.894
0.46464646464646464,0.905
0.47474747474747475,0.899
0.48484848484848486,0.919
0.494949494949495,0.933
0.5050505050505051,0.932
0.5151515151515151,0.947
0.5252525252525253,0.952
0.5353535353535354,0.965
0.5454545454545454,0.963
0.5555555555555556,0.98
0.5656565656565656,0.98
0.5757575757575758,0.98
0.5858585858585859,0.988
0.5959595959595959,0.985
0.6060606060606061,0.983
0.6161616161616161,0.993
0.6262626262626263,0.991
0.6363636363636364,0.996
0.6464646464646465,0.996
0.6565656565656566,0.998
0.6666666666666666,0.996
0.6767676767676768,0.997
0.6868686868686869,0.999
0.696969696969697,0.997
0.7070707070707071,0.998
0.7171717171717171,0.999
0.7272727272727273,0.999
0.7373737373737373,1.0
0.7474747474747475,0.998
0.7575757575757576,1.0
0.7676767676767676,1.0
0.7777777777777778,1.0
0.7878787878787878,0.999
0.797979797979798,1.0
0.8080808080808081,1.0
0.8181818181818182,1.0
0.8282828282828283,1.0
0.8383838383838383,1.0
0.8484848484848485,1.0
0.8585858585858586,1.0
0.8686868686868687,1.0
0.8787878787878788,0.999
0.8888888888888888,1.0
0.898989898989899,1.0
0.9090909090909091,1.0
0.9191919191919192,1.0
0.9292929292929293,1.0
0.9393939393939394,1.0
0.9494949494949495,1.0
0.9595959595959596,1.0
0.9696969696969697,1.0
0.9797979797979798,1.0
0.98989898989899,1.0
1.0,1.0


==> data/connectedness-8-mean.csv <==
epochs;Sn;entanglement;strongly entanglement;Cn;Cn2;sn-error;en-error;se-error;cn-error;cn2-error
0;0.45940229885057465;0.4969885057471265;0.5180919540229885;0.5187241379310346;0.5049770114942528;0.0017603852615242868;0.0017008387414339178;0.0018563841133997668;0.00153735363626364;0.001515368052843711
1;0.8463103448275862;0.49602298850574716;0.5178735632183908;0.5369655172413792;0.5446896551724137;0.06167956716087262;0.004071043043887756;0.0022805304494052624;0.009683210520941161;0.010530743170552496
2;0.8511724137931037;0.4966781609195402;0.5176896551724137;0.5526321839080458;0.5673103448275862;0.06691856492890648;0.0038413683044615623;0.0027817279351497093;0.012309421818429556;0.01488185737579912
3;0.87348275862069;0.49783908045977004;0.5174252873563218;0.5649999999999998;0.5815632183908046;0.06340936775543403;0.006422150859901001;0.0029525690773337687;0.01423425276032665;0.015477018963594753
4;0.8641494252873564;0.500183908045977;0.5175862068965517;0.5738965517241379;0.5910229885057472;0.07069198108499458;0.0054001463063027754;0.0034597510214465425;0.014810508743556534;0.01399747537775009
5;0.8825172413793102;0.5014712643678161;0.5172988505747127;0.5822413793103448;0.5985057471264367;0.06506968428478138;0.006081057268081588;0.0037806308345566396;0.018262573785431536;0.015809842389974207
6;0.8772528735632186;0.5014942528735632;0.5171609195402298;0.584816091954023;0.6042643678160918;0.07035584111063926;0.006529504568608629;0.004129957195834349;0.019431982115075044;0.015929263804999566
7;0.877183908045977;0.502103448275862;0.5166436781609195;0.5891494252873563;0.610264367816092;0.06948882397492721;0.008122794221761646;0.004690105905767935;0.018294445839645793;0.01812771954440396
8;0.873896551724138;0.502390804597701;0.516287356321839;0.5935977011494252;0.6137241379310345;0.08132923405717403;0.008007593172807399;0.004851078581445135;0.01801256515972228;0.01677871176372779
9;0.8839885057471264;0.5024942528735632;0.5165862068965515;0.5957011494252872;0.6189425287356322;0.07265960923086302;0.008868030256425663;0.005086138709848795;0.02025163407690955;0.01598575796314423
10;0.8791149425287356;0.5025287356321839;0.5165747126436782;0.5970574712643677;0.6208735632183907;0.07368843599340703;0.009410838378170682;0.00534866998209414;0.018785294873243267;0.016838448852459748
11;0.889977011494253;0.503735632183908;0.5165172413793103;0.5990804597701147;0.6243563218390805;0.06112954045368527;0.009493758858317177;0.005356383503172259;0.018165865760307397;0.017298178472451683
12;0.8842988505747124;0.5023448275862069;0.5166091954022988;0.6020919540229885;0.627367816091954;0.05841035513050004;0.009635612370938369;0.005474028568612224;0.01680857540545264;0.017638300876636932
13;0.8997816091954022;0.502655172413793;0.5166206896551724;0.6039885057471264;0.6288390804597702;0.06351536204324283;0.009705594939375407;0.0049052860419540115;0.016866659773560083;0.017497292318319358
14;0.8857586206896552;0.5019540229885059;0.5165057471264366;0.6069770114942529;0.6307241379310345;0.06422162071746773;0.010143767704987216;0.004885314394866424;0.01759176908508273;0.018325101744430184
15;0.8808390804597702;0.5010229885057471;0.5165862068965518;0.6074482758620691;0.6321609195402298;0.06175390557697364;0.01086890255150286;0.005211613909359552;0.017514525991006866;0.018300987572323544
16;0.8927241379310347;0.5017126436781608;0.5164367816091954;0.6091149425287357;0.6344597701149425;0.06463534408597946;0.009497682439773404;0.005454625525381466;0.01643027360912338;0.018447026133056054
17;0.8944827586206897;0.5018850574712644;0.5161034482758621;0.610735632183908;0.6355632183908045;0.061258695905308205;0.0099939471706731;0.005175592892753257;0.01473285250021093;0.018735434735578992
18;0.8929425287356323;0.5018735632183907;0.5160804597701151;0.610758620689655;0.6374482758620689;0.06456695795619667;0.009689055216560733;0.006133979958676017;0.01613812751624176;0.02086109050617007
19;0.8894712643678162;0.5009310344827587;0.5157586206896552;0.6122413793103447;0.6385517241379309;0.0679763973244327;0.00970559493937541;0.0057852642636338795;0.014559117259046425;0.02015838985951263
20;0.8915977011494253;0.5016551724137931;516;0.6123103448275861;0.6389655172413794;0.060619374361872445;0.009963627868463814;0.005984919613695898;0.01433701986898748;0.020340541142055312
21;0.8952988505747125;0.5012068965517241;0.5160114942528735;0.6138275862068967;0.6396091954022989;0.0626778236583248;0.010149399252775086;0.006255672547984953;0.01395972634301755;0.02164347977274617
22;0.8918275862068968;0.5021954022988505;0.5156666666666667;0.6142758620689655;0.6422873563218391;0.06949584315350328;0.011040760905572837;0.006674994798166932;0.015216393937818118;0.020761271326806986
23;0.8953333333333333;0.5014137931034484;0.5157931034482758;0.6148045977011496;0.6431724137931035;0.06854699059337407;0.009537605233753738;0.00692373951319742;0.01487400734826966;0.020909824698592813
24;0.8909655172413793;0.5011609195402299;0.5161379310344827;0.6143793103448274;0.6431609195402299;0.06052258875415491;0.01035726583014479;0.007223513812778966;0.013760925108777595;0.020775126773525863
25;0.8954942528735632;0.5019080459770116;0.5165172413793104;0.617896551724138;0.6449885057471264;0.06691609699856582;0.01057098884959635;0.007492815954199303;0.015399129027055862;0.021175658393294015
26;0.8929655172413794;0.5019885057471264;0.5158735632183907;0.6176206896551726;0.6465632183908047;0.061144170545979655;0.01112630022714721;0.0077554186666275865;0.014953581235137162;0.02098986852092764
27;0.8957586206896552;0.5017471264367817;0.516264367816092;0.6186436781609196;0.6468735632183908;0.07075019274940866;0.011965047966329695;0.008160636226262423;0.014463844609867785;0.021741633774538537
28;0.8963218390804596;0.5009540229885058;0.516367816091954;0.6184137931034482;0.6494827586206898;0.08065970233593837;0.013028425075774886;0.007754013106099993;0.015112630390001472;0.019945774686977048
29;0.8954137931034484;0.5006436781609195;0.5162873563218391;0.6191954022988505;0.6500459770114944;0.06496843039567515;0.012333949272790131;0.007915368502363435;0.015548712233084757;0.02241551422805358
30;0.9013563218390807;0.5001609195402299;0.5157701149425288;0.6201954022988506;0.6502183908045976;0.06923309776305459;0.012207329472592458;0.008470851063702347;0.015995362817249153;0.021954531497992393
31;0.9070229885057473;0.500632183908046;0.5160919540229887;0.6198735632183908;0.6507701149425287;0.05791567142576397;0.012387290781920034;0.008372677632861753;0.015465426474530425;0.021252251907134995
32;0.891287356321839;0.4999540229885057;0.5159080459770115;0.621206896551724;0.6531264367816092;0.07052573837087636;0.013401253877757209;0.008548540997002602;0.01589620265405755;0.022793587442186618
33;0.9084252873563217;0.4996551724137931;516;0.622609195402299;0.6528045977011492;0.06354151590594384;0.013471538971741208;0.008428948099978812;0.0158136901744933;0.020491335588294374
34;0.8921034482758622;0.49983908045977016;0.5158620689655172;0.6207011494252874;0.6528390804597701;0.06845745906723484;0.013322052302598782;0.008762963897355142;0.013688825167615624;0.021302919387304272
35;0.8945632183908047;0.5000574712643678;0.5156551724137931;0.6228850574712642;0.6536436781609195;0.06359825373536086;0.012558569351499696;0.008968876470588109;0.014685090039477626;0.02028506385406471
36;0.8894597701149426;0.4994482758620689;0.5148620689655172;0.6225287356321839;0.6562068965517242;0.07337980097349878;0.013246825987068325;0.008832501325619094;0.014426088726195156;0.02189152806884574
37;0.8898505747126436;0.4995287356321841;0.5147816091954023;0.6227471264367814;0.6553333333333333;0.07867061750694831;0.013007051148303389;0.008778208404507794;0.015347083221360205;0.019968610590242453
38;0.887896551724138;0.49966666666666654;0.5149885057471264;0.6231494252873563;0.6561149425287357;0.07107321508484774;0.012715516916682898;0.008914858351757097;0.015084051296463261;0.02104972753263197
39;0.8998045977011493;0.5009885057471265;0.5145287356321839;0.623793103448276;0.6554597701149425;0.06362897079290497;0.012901263302272255;0.008502049522480197;0.013516772217989916;0.019752548330371583
40;0.899425287356322;0.4998160919540231;0.5147816091954023;0.6234137931034482;0.6559655172413793;0.06964398074044599;0.013283318799533138;0.00825175287751591;0.013308245323072182;0.020256412205373567
41;0.9058160919540229;0.5004367816091954;0.5144597701149426;0.6249080459770117;0.6571264367816094;0.060122792393129176;0.013831536493476747;0.008072665098109378;0.014738756460443469;0.019599504416986293
42;0.8979080459770115;0.49925287356321835;0.5144712643678161;0.624574712643678;0.6587816091954022;0.07014790632695857;0.013817531051334903;0.0080286266129394;0.013845570708598317;0.01936276410116087
43;0.899942528735632;0.4983333333333333;0.5143563218390806;0.6253563218390805;0.6581954022988507;0.06523101928225505;0.01450739102111961;0.008084219461830675;0.013760517062676475;0.01884574160077079
44;0.8972413793103446;0.49804597701149433;0.514367816091954;0.6274367816091956;0.6587356321839083;0.07494746475529465;0.015170933400435672;0.007986479524724095;0.014895509577566426;0.019726093732575646
45;0.9035172413793103;0.4993678160919541;0.5146436781609196;0.6266551724137932;0.65916091954023;0.06697923554692939;0.014324832254887471;0.008162894370092728;0.01470091576387241;0.019250046112505755
46;0.9023793103448274;0.49925287356321857;0.5149425287356322;0.6265517241379309;0.6599655172413793;0.06432313823012446;0.014676882724569535;0.008084636189547868;0.012944284399408212;0.019122309042874312
47;0.9095172413793102;0.498609195402299;0.5151724137931034;0.6257931034482759;0.659574712643678;0.06457977826380684;0.014187880179295;0.008497510768384984;0.015687292988782155;0.019092092424086774
48;0.8948390804597699;0.4978850574712644;0.5152298850574714;0.6274367816091952;0.6612873563218392;0.07266963471231863;0.013461158973075142;0.008251440659392534;0.013905485657753526;0.01835375578549192
49;0.9051609195402303;0.4977931034482758;0.5152758620689654;0.6279310344827586;0.6607356321839081;0.06205775654429833;0.013644196215556598;0.008125623851777699;0.014818227466191557;0.01995093731107475
50;0.8930919540229885;0.49833333333333335;0.5151724137931034;0.6267701149425287;0.6612988505747128;0.07834087549391859;0.01270978018507869;0.007955982749734355;0.012755663942368847;0.020250645695304645

==> data/graph-connectedness-8.csv <==
epochs,Sn,entanglement,strongly entanglement,Cn,Cn2,sn-error,en-error,se-error,cn-error,cn2-error,Sn-free,sn-free-error
0,0.4594022988505746,0.4969885057471265,0.5180919540229885,0.5187241379310346,0.5049770114942528,0.0017603852615242,0.0017008387414339,0.0018563841133997,0.0015373536362636,0.0015153680528437,0.48714942528735633,0.0014382061903096142
1,0.8463103448275862,0.4960229885057471,0.5178735632183908,0.5369655172413792,0.5446896551724137,0.0616795671608726,0.0040710430438877,0.0022805304494052,0.0096832105209411,0.0105307431705524,0.48804597701149427,0.0015092089712340107
2,0.8511724137931037,0.4966781609195402,0.5176896551724137,0.5526321839080458,0.5673103448275862,0.0669185649289064,0.0038413683044615,0.0027817279351497,0.0123094218184295,0.0148818573757991,0.4886896551724138,0.002332625451763831
3,0.87348275862069,0.49783908045977,0.5174252873563218,0.5649999999999998,0.5815632183908046,0.063409367755434,0.006422150859901,0.0029525690773337,0.0142342527603266,0.0154770189635947,0.48917241379310344,0.0029976870460143527
4,0.8641494252873564,0.500183908045977,0.5175862068965517,0.5738965517241379,0.5910229885057472,0.0706919810849945,0.0054001463063027,0.0034597510214465,0.0148105087435565,0.01399747537775,0.48965517241379314,0.0023148865977331693
5,0.8825172413793102,0.5014712643678161,0.5172988505747127,0.5822413793103448,0.5985057471264367,0.0650696842847813,0.0060810572680815,0.0037806308345566,0.0182625737854315,0.0158098423899742,0.4899080459770115,0.0030283811871381397
6,0.8772528735632186,0.5014942528735632,0.5171609195402298,0.584816091954023,0.6042643678160918,0.0703558411106392,0.0065295045686086,0.0041299571958343,0.019431982115075,0.0159292638049995,0.489816091954023,0.003401677482867846
7,0.877183908045977,0.502103448275862,0.5166436781609195,0.5891494252873563,0.610264367816092,0.0694888239749272,0.0081227942217616,0.0046901059057679,0.0182944458396457,0.0181277195444039,0.49121839080459767,0.0035965074586858706
8,0.873896551724138,0.502390804597701,0.516287356321839,0.5935977011494252,0.6137241379310345,0.081329234057174,0.0080075931728073,0.0048510785814451,0.0180125651597222,0.0167787117637277,0.49147126436781613,0.003243253717434188
9,0.8839885057471264,0.5024942528735632,0.5165862068965515,0.5957011494252872,0.6189425287356322,0.072659609230863,0.0088680302564256,0.0050861387098487,0.0202516340769095,0.0159857579631442,0.49213793103448283,0.003958164097181173
10,0.8791149425287356,0.5025287356321839,0.5165747126436782,0.5970574712643677,0.6208735632183907,0.073688435993407,0.0094108383781706,0.0053486699820941,0.0187852948732432,0.0168384488524597,0.49245977011494246,0.004168216120939832
11,0.889977011494253,0.503735632183908,0.5165172413793103,0.5990804597701147,0.6243563218390805,0.0611295404536852,0.0094937588583171,0.0053563835031722,0.0181658657603073,0.0172981784724516,0.49264367816091953,0.004759231456167642
12,0.8842988505747124,0.5023448275862069,0.5166091954022988,0.6020919540229885,0.627367816091954,0.0584103551305,0.0096356123709383,0.0054740285686122,0.0168085754054526,0.0176383008766369,0.4935402298850574,0.004836554341061566
13,0.8997816091954022,0.502655172413793,0.5166206896551724,0.6039885057471264,0.6288390804597702,0.0635153620432428,0.0097055949393754,0.004905286041954,0.01686665977356,0.0174972923183193,0.49413793103448267,0.004912230039761534
14,0.8857586206896552,0.5019540229885059,0.5165057471264366,0.6069770114942529,0.6307241379310345,0.0642216207174677,0.0101437677049872,0.0048853143948664,0.0175917690850827,0.0183251017444301,0.4941379310344828,0.0052658232189851245
15,0.8808390804597702,0.5010229885057471,0.5165862068965518,0.6074482758620691,0.6321609195402298,0.0617539055769736,0.0108689025515028,0.0052116139093595,0.0175145259910068,0.0183009875723235,0.49367816091954025,0.005502374605991832
16,0.8927241379310347,0.5017126436781608,0.5164367816091954,0.6091149425287357,0.6344597701149425,0.0646353440859794,0.0094976824397734,0.0054546255253814,0.0164302736091233,0.018447026133056,0.49379310344827587,0.006241284053378625
17,0.8944827586206897,0.5018850574712644,0.5161034482758621,0.610735632183908,0.6355632183908045,0.0612586959053082,0.0099939471706731,0.0051755928927532,0.0147328525002109,0.0187354347355789,0.49404597701149433,0.005655546198281683
18,0.8929425287356323,0.5018735632183907,0.5160804597701151,0.610758620689655,0.6374482758620689,0.0645669579561966,0.0096890552165607,0.006133979958676,0.0161381275162417,0.02086109050617,0.49445977011494263,0.005903795599765939
19,0.8894712643678162,0.5009310344827587,0.5157586206896552,0.6122413793103447,0.6385517241379309,0.0679763973244327,0.0097055949393754,0.0057852642636338,0.0145591172590464,0.0201583898595126,0.49498850574712644,0.006208003307031477
20,0.8915977011494253,0.5016551724137931,0.516,0.6123103448275861,0.6389655172413794,0.0606193743618724,0.0099636278684638,0.0059849196136958,0.0143370198689874,0.0203405411420553,0.4960000000000001,0.006525416025084984
21,0.8952988505747125,0.5012068965517241,0.5160114942528735,0.6138275862068967,0.6396091954022989,0.0626778236583248,0.010149399252775,0.0062556725479849,0.0139597263430175,0.0216434797727461,0.49600000000000005,0.006433660984100979
22,0.8918275862068968,0.5021954022988505,0.5156666666666667,0.6142758620689655,0.6422873563218391,0.0694958431535032,0.0110407609055728,0.0066749947981669,0.0152163939378181,0.0207612713268069,0.49581609195402293,0.00663751056040019
23,0.8953333333333333,0.5014137931034484,0.5157931034482758,0.6148045977011496,0.6431724137931035,0.068546990593374,0.0095376052337537,0.0069237395131974,0.0148740073482696,0.0209098246985928,0.4965747126436781,0.0064909054540505514
24,0.8909655172413793,0.5011609195402299,0.5161379310344827,0.6143793103448274,0.6431609195402299,0.0605225887541549,0.0103572658301447,0.0072235138127789,0.0137609251087775,0.0207751267735258,0.496551724137931,0.0070847874518723914
25,0.8954942528735632,0.5019080459770116,0.5165172413793104,0.617896551724138,0.6449885057471264,0.0669160969985658,0.0105709888495963,0.0074928159541993,0.0153991290270558,0.021175658393294,0.497287356321839,0.008049457375346587
26,0.8929655172413794,0.5019885057471264,0.5158735632183907,0.6176206896551726,0.6465632183908047,0.0611441705459796,0.0111263002271472,0.0077554186666275,0.0149535812351371,0.0209898685209276,0.49758620689655175,0.00788542608300296
27,0.8957586206896552,0.5017471264367817,0.516264367816092,0.6186436781609196,0.6468735632183908,0.0707501927494086,0.0119650479663296,0.0081606362262624,0.0144638446098677,0.0217416337745385,0.49735632183908046,0.008023614242963308
28,0.8963218390804596,0.5009540229885058,0.516367816091954,0.6184137931034482,0.6494827586206898,0.0806597023359383,0.0130284250757748,0.0077540131060999,0.0151126303900014,0.019945774686977,0.49756321839080464,0.008077573428679322
29,0.8954137931034484,0.5006436781609195,0.5162873563218391,0.6191954022988505,0.6500459770114944,0.0649684303956751,0.0123339492727901,0.0079153685023634,0.0155487122330847,0.0224155142280535,0.4974252873563218,0.008288177299236891
30,0.9013563218390808,0.5001609195402299,0.5157701149425288,0.6201954022988506,0.6502183908045976,0.0692330977630545,0.0122073294725924,0.0084708510637023,0.0159953628172491,0.0219545314979923,0.4976321839080459,0.008292002141290356
31,0.9070229885057473,0.500632183908046,0.5160919540229887,0.6198735632183908,0.6507701149425287,0.0579156714257639,0.01238729078192,0.0083726776328617,0.0154654264745304,0.0212522519071349,0.4976781609195403,0.008037236631954334
32,0.891287356321839,0.4999540229885057,0.5159080459770115,0.621206896551724,0.6531264367816092,0.0705257383708763,0.0134012538777572,0.0085485409970026,0.0158962026540575,0.0227935874421866,0.4981609195402299,0.007371751060678934
33,0.9084252873563216,0.4996551724137931,0.516,0.622609195402299,0.6528045977011492,0.0635415159059438,0.0134715389717412,0.0084289480999788,0.0158136901744933,0.0204913355882943,0.4977011494252874,0.00763377631912766
34,0.8921034482758622,0.4998390804597701,0.5158620689655172,0.6207011494252874,0.6528390804597701,0.0684574590672348,0.0133220523025987,0.0087629638973551,0.0136888251676156,0.0213029193873042,0.4980459770114943,0.0077757579998303065
35,0.8945632183908047,0.5000574712643678,0.5156551724137931,0.6228850574712642,0.6536436781609195,0.0635982537353608,0.0125585693514996,0.0089688764705881,0.0146850900394776,0.0202850638540647,0.49721839080459773,0.00800561303944943
36,0.8894597701149426,0.4994482758620689,0.5148620689655172,0.6225287356321839,0.6562068965517242,0.0733798009734987,0.0132468259870683,0.008832501325619,0.0144260887261951,0.0218915280688457,0.49742528735632174,0.007622553125955426
37,0.8898505747126436,0.4995287356321841,0.5147816091954023,0.6227471264367814,0.6553333333333333,0.0786706175069483,0.0130070511483033,0.0087782084045077,0.0153470832213602,0.0199686105902424,0.4973793103448277,0.008260330252831915
38,0.887896551724138,0.4996666666666665,0.5149885057471264,0.6231494252873563,0.6561149425287357,0.0710732150848477,0.0127155169166828,0.008914858351757,0.0150840512964632,0.0210497275326319,0.497816091954023,0.008507921436910525
39,0.8998045977011493,0.5009885057471265,0.5145287356321839,0.623793103448276,0.6554597701149425,0.0636289707929049,0.0129012633022722,0.0085020495224801,0.0135167722179899,0.0197525483303715,0.4976551724137932,0.008752735827325128
40,0.899425287356322,0.4998160919540231,0.5147816091954023,0.6234137931034482,0.6559655172413793,0.0696439807404459,0.0132833187995331,0.0082517528775159,0.0133082453230721,0.0202564122053735,0.4979310344827586,0.008511026631158549
41,0.9058160919540228,0.5004367816091954,0.5144597701149426,0.6249080459770117,0.6571264367816094,0.0601227923931291,0.0138315364934767,0.0080726650981093,0.0147387564604434,0.0195995044169862,0.4981149425287356,0.008376653158617743
42,0.8979080459770115,0.4992528735632183,0.5144712643678161,0.624574712643678,0.6587816091954022,0.0701479063269585,0.0138175310513349,0.0080286266129394,0.0138455707085983,0.0193627641011608,0.4982068965517242,0.008909818140371376
43,0.899942528735632,0.4983333333333333,0.5143563218390806,0.6253563218390805,0.6581954022988507,0.065231019282255,0.0145073910211196,0.0080842194618306,0.0137605170626764,0.0188457416007707,0.4990344827586207,0.00925286642392814
44,0.8972413793103446,0.4980459770114943,0.514367816091954,0.6274367816091956,0.6587356321839083,0.0749474647552946,0.0151709334004356,0.007986479524724,0.0148955095775664,0.0197260937325756,0.49949425287356325,0.009207061573850778
45,0.9035172413793104,0.4993678160919541,0.5146436781609196,0.6266551724137932,0.65916091954023,0.0669792355469293,0.0143248322548874,0.0081628943700927,0.0147009157638724,0.0192500461125057,0.49997701149425294,0.008649117877456172
46,0.9023793103448274,0.4992528735632185,0.5149425287356322,0.6265517241379309,0.6599655172413793,0.0643231382301244,0.0146768827245695,0.0080846361895478,0.0129442843994082,0.0191223090428743,0.49981609195402293,0.008668709171190116
47,0.9095172413793102,0.498609195402299,0.5151724137931034,0.6257931034482759,0.659574712643678,0.0645797782638068,0.014187880179295,0.0084975107683849,0.0156872929887821,0.0190920924240867,0.49983908045977005,0.008931737128234914
48,0.8948390804597699,0.4978850574712644,0.5152298850574714,0.6274367816091952,0.6612873563218392,0.0726696347123186,0.0134611589730751,0.0082514406593925,0.0139054856577535,0.0183537557854919,0.5002528735632185,0.009093225422243379
49,0.9051609195402304,0.4977931034482758,0.5152758620689654,0.6279310344827586,0.6607356321839081,0.0620577565442983,0.0136441962155565,0.0081256238517776,0.0148182274661915,0.0199509373110747,0.5004597701149425,0.008872788960325239
50,0.8930919540229885,0.4983333333333333,0.5151724137931034,0.6267701149425287,0.6612988505747128,0.0783408754939185,0.0127097801850786,0.0079559827497343,0.0127556639423688,0.0202506456953046,0.5004827586206897,0.008497790624708706

